Dark Energy Survey Year 1 Results: galaxy mock catalogues for BAO

Mock catalogues are a crucial tool in the analysis of galaxy surveys data, both for the accurate computation of covariance matrices, and for the optimisation of analysis methodology and validation of data sets. In this paper, we present a set of 1800 galaxy mock catalogues designed to match the Dark Energy Survey Year-1 BAO sample (Crocce et al. 2017) in abundance, observational volume, redshift distribution and uncertainty, and redshift dependent clustering. The simulated samples were built upon HALOGEN (Avila et al. 2015) halo catalogues, based on a $2LPT$ density field with an exponential bias. For each of them, a lightcone is constructed by the superposition of snapshots in the redshift range $0.45<z<1.4$. Uncertainties introduced by so-called photometric redshifts estimators were modelled with a \textit{double-skewed-Gaussian} curve fitted to the data. We also introduce a hybrid HOD-HAM model with two free parameters that are adjusted to achieve a galaxy bias evolution $b(z_{\rm ph})$ that matches the data at the 1-$\sigma$ level in the range $0.6<z_{\rm ph}<1.0$. We further analyse the galaxy mock catalogues and compare their clustering to the data using the angular correlation function $ w(\theta)$, the comoving transverse separation clustering $\xi_{\mu<0.8}(s_{\perp})$ and the angular power spectrum $C_\ell$.

==> bib.txt <==
\bibitem[\protect\citeauthoryear{{Alonso}}{{Alonso}}{2012}]{cute}
{Alonso} D.,  2012, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Ata}, {Baumgarten}, {Bautista}, {Beutler},
  {Bizyaev}, {Blanton}, {Blazek}, {Bolton}, {Brinkmann}, {Brownstein},
  {Burtin}, {Chuang}, {Comparat}, {Dawson}, {de la Macorra} \& et al.}{{Ata}
  et~al.}{2017}]{BAO6}
{Ata} M.,  {Baumgarten} F.,  {Bautista} J.,  {Beutler} F.,  {Bizyaev} D.,
  {Blanton} M.~R.,  {Blazek} J.~A.,  {Bolton} A.~S.,  {Brinkmann} J.,
  {Brownstein} J.~R.,  {Burtin} E.,  {Chuang} C.-H.,  {Comparat} J.,  {Dawson}
  K.~S.,  {de la Macorra} A.,    et al. 2017, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Avila}, {Murray}, {Knebe}, {Power},
  {Robotham} \& {Garcia-Bellido}}{{Avila} et~al.}{2015}]{halogen}
{Avila} S.,  {Murray} S.~G.,  {Knebe} A.,  {Power} C.,  {Robotham} A.~S.~G.,
  {Garcia-Bellido} J.,  2015, \mnras, 450, 1856

\bibitem[\protect\citeauthoryear{{Behroozi}, {Conroy} \& {Wechsler}}{{Behroozi}
  et~al.}{2010}]{HAM_2}
{Behroozi} P.~S.,  {Conroy} C.,    {Wechsler} R.~H.,  2010, \apj, 717, 379

\bibitem[\protect\citeauthoryear{{Ben{\'{\i}}tez}}{{Ben{\'{\i}}tez}}{2000}]{bpz1}
{Ben{\'{\i}}tez} N.,  2000, \apj, 536, 571

\bibitem[\protect\citeauthoryear{{Ben{\'{\i}}tez}, {Ford}, {Bouwens},
  {Menanteau}, {Blakeslee}, {Gronwall}, {Illingworth}, {Meurer}, {Broadhurst},
  {Clampin}, {Franx}, {Hartig}, {Magee}, {Sirianni}, {Ardila} \& et
  al.}{{Ben{\'{\i}}tez} et~al.}{2004}]{bpz2}
{Ben{\'{\i}}tez} N.,  {Ford} H.,  {Bouwens} R.,  {Menanteau} F.,  {Blakeslee}
  J.,  {Gronwall} C.,  {Illingworth} G.,  {Meurer} G.,  {Broadhurst} T.~J.,
  {Clampin} M.,  {Franx} M.,  {Hartig} G.~F.,  {Magee} D.,  {Sirianni} M.,
  {Ardila} D.~R.,    et al. 2004, \apjs, 150, 1

\bibitem[\protect\citeauthoryear{{Berlind} \& {Weinberg}}{{Berlind} \&
  {Weinberg}}{2002}]{HOD_2}
{Berlind} A.~A.,  {Weinberg} D.~H.,  2002, \apj, 575, 587

\bibitem[\protect\citeauthoryear{{Beutler}, {Blake}, {Colless}, {Jones},
  {Staveley-Smith}, {Campbell}, {Parker}, {Saunders} \& {Watson}}{{Beutler}
  et~al.}{2011}]{BAO3}
{Beutler} F.,  {Blake} C.,  {Colless} M.,  {Jones} D.~H.,  {Staveley-Smith} L.,
   {Campbell} L.,  {Parker} Q.,  {Saunders} W.,    {Watson} F.,  2011, \mnras,
  416, 3017

\bibitem[\protect\citeauthoryear{{Blake}, {Kazin}, {Beutler}, {Davis},
  {Parkinson}, {Brough}, {Colless}, {Contreras}, {Couch}, {Croom}, {Croton},
  {Drinkwater}, {Forster}, {Gilbank}, {Gladders} \& {Glazebrook}}{{Blake}
  et~al.}{2011}]{BAO4}
{Blake} C.,  {Kazin} E.~A.,  {Beutler} F.,  {Davis} T.~M.,  {Parkinson} D.,
  {Brough} S.,  {Colless} M.~.,  {Contreras} C.,  {Couch} W.,  {Croom} S.,
  {Croton} D.,  {Drinkwater} M.~J.,  {Forster} K.,  {Gilbank} D.,  {Gladders}
  M.,    {Glazebrook} e.~a.,  2011, \mnras, 418, 1707

\bibitem[\protect\citeauthoryear{{Bond}, {Cole}, {Efstathiou} \&
  {Kaiser}}{{Bond} et~al.}{1991}]{EPS}
{Bond} J.~R.,  {Cole} S.,  {Efstathiou} G.,    {Kaiser} N.,  1991, \apj, 379,
  440

\bibitem[\protect\citeauthoryear{{Bouchet}, {Colombi}, {Hivon} \&
  {Juszkiewicz}}{{Bouchet} et~al.}{1995}]{bouchet}
{Bouchet} F.~R.,  {Colombi} S.,  {Hivon} E.,    {Juszkiewicz} R.,  1995, \aap,
  296, 575

\bibitem[\protect\citeauthoryear{{Carretero}, {Castander}, {Gazta{\~n}aga},
  {Crocce} \& {Fosalba}}{{Carretero} et~al.}{2015}]{MICE_HOD}
{Carretero} J.,  {Castander} F.~J.,  {Gazta{\~n}aga} E.,  {Crocce} M.,
  {Fosalba} P.,  2015, \mnras, 447, 646

\bibitem[\protect\citeauthoryear{{Chan} \& et al.}{{Chan} \&
  et~al.}{prep}]{templates}
{Chan} K.~.,  et al. "{in prep.}"

\bibitem[\protect\citeauthoryear{{Chuang}, {Zhao}, {Prada}, {Munari}, {Avila},
  {Izard}, {Kitaura}, {Manera}, {Monaco}, {Murray}, {Knebe}, {Sc{\'o}ccola},
  {Yepes}, {Garcia-Bellido} \& {Mar{\'{\i}}n}}{{Chuang} et~al.}{2015}]{nifty}
{Chuang} C.-H.,  {Zhao} C.,  {Prada} F.,  {Munari} E.,  {Avila} S.,  {Izard}
  A.,  {Kitaura} F.-S.,  {Manera} M.,  {Monaco} P.,  {Murray} S.,  {Knebe} A.,
  {Sc{\'o}ccola} C.~G.,  {Yepes} G.,  {Garcia-Bellido} J.,    {Mar{\'{\i}}n}
  F.~A. e.~a.,  2015, \mnras, 452, 686

\bibitem[\protect\citeauthoryear{{Cole}, {Percival}, {Peacock}, {Norberg},
  {Baugh}, {Frenk}, {Baldry}, {Bland-Hawthorn}, {Bridges}, {Cannon}, {Colless},
  {Collins}, {Couch}, {Cross}, {Dalton} \& {Eke}}{{Cole} et~al.}{2005}]{BAO1}
{Cole} S.,  {Percival} W.~J.,  {Peacock} J.~A.,  {Norberg} P.,  {Baugh} C.~M.,
  {Frenk} C.~S.,  {Baldry} I.,  {Bland-Hawthorn} J.,  {Bridges} T.,  {Cannon}
  R.,  {Colless} M.,  {Collins} C.,  {Couch} W.,  {Cross} N.~J.~G.,  {Dalton}
  G.,    {Eke} e.~a.,  2005, \mnras, 362, 505

\bibitem[\protect\citeauthoryear{{Conroy}, {Wechsler} \& {Kravtsov}}{{Conroy}
  et~al.}{2006}]{HAM_1}
{Conroy} C.,  {Wechsler} R.~H.,    {Kravtsov} A.~V.,  2006, \apj, 647, 201

\bibitem[\protect\citeauthoryear{{Cooray} \& {Sheth}}{{Cooray} \&
  {Sheth}}{2002}]{halomodel}
{Cooray} A.,  {Sheth} R.,  2002, \physrep, 372, 1

\bibitem[\protect\citeauthoryear{{Crocce}, {Cabr{\'e}} \&
  {Gazta{\~n}aga}}{{Crocce} et~al.}{2011}]{theory}
{Crocce} M.,  {Cabr{\'e}} A.,    {Gazta{\~n}aga} E.,  2011, \mnras, 414, 329

\bibitem[\protect\citeauthoryear{{Crocce}, {Castander}, {Gazta{\~n}aga},
  {Fosalba} \& {Carretero}}{{Crocce} et~al.}{2015}]{mice2}
{Crocce} M.,  {Castander} F.~J.,  {Gazta{\~n}aga} E.,  {Fosalba} P.,
  {Carretero} J.,  2015, \mnras, 453, 1513

\bibitem[\protect\citeauthoryear{{Crocce} \& et al.}{{Crocce} \&
  et~al.}{prep}]{sample}
{Crocce} M.,  et al. "{in prep.}"

\bibitem[\protect\citeauthoryear{{DESLSS} \& et al.}{{DESLSS} \&
  et~al.}{prep}]{Y1BAO}
{DESLSS} A.,  et al. "{in prep.}"

\bibitem[\protect\citeauthoryear{{Diehl}, {Abbott}, {Annis}, {Armstrong},
  {Baruah}, {Bermeo}, {Bernstein}, {Beynon}, {Bruderer}, {Buckley-Geer},
  {Campbell}, {Capozzi}, {Carter}, {Casas}, {Clerkin} \& et al.}{{Diehl}
  et~al.}{2014}]{survey}
{Diehl} H.~T.,  {Abbott} T.~M.~C.,  {Annis} J.,  {Armstrong} R.,  {Baruah} L.,
  {Bermeo} A.,  {Bernstein} G.,  {Beynon} E.,  {Bruderer} C.,  {Buckley-Geer}
  E.~J.,  {Campbell} H.,  {Capozzi} D.,  {Carter} M.,  {Casas} R.,  {Clerkin}
  L.,    et al. 2014, 9149, 91490V

\bibitem[\protect\citeauthoryear{{Dodelson} \& {Schneider}}{{Dodelson} \&
  {Schneider}}{2013}]{cov1}
{Dodelson} S.,  {Schneider} M.~D.,  2013, \prd, 88, 063537

\bibitem[\protect\citeauthoryear{{Eisenstein}, {Zehavi}, {Hogg}, {Scoccimarro},
  {Blanton}, {Nichol}, {Scranton}, {Seo}, {Tegmark}, {Zheng}, {Anderson},
  {Annis}, {Bahcall}, {Brinkmann} \& {Burles}}{{Eisenstein}
  et~al.}{2005}]{BAO2}
{Eisenstein} D.~J.,  {Zehavi} I.,  {Hogg} D.~W.,  {Scoccimarro} R.,  {Blanton}
  M.~R.,  {Nichol} R.~C.,  {Scranton} R.,  {Seo} H.-J.,  {Tegmark} M.,  {Zheng}
  Z.,  {Anderson} S.~F.,  {Annis} J.,  {Bahcall} N.,  {Brinkmann} J.,
  {Burles} e.~a.,  2005, \apj, 633, 560

\bibitem[\protect\citeauthoryear{{Favole}, {Comparat}, {Prada}, {Yepes},
  {Jullo}, {Niemiec}, {Kneib}, {Rodr{\'{\i}}guez-Torres}, {Klypin}, {Skibba},
  {McBridƒe}, {Eisenstein}, {Schlegel}, {Nuza} \& {Chuang}}{{Favole}
  et~al.}{2015}]{favole15}
{Favole} G.,  {Comparat} J.,  {Prada} F.,  {Yepes} G.,  {Jullo} E.,  {Niemiec}
  A.,  {Kneib} J.-P.,  {Rodr{\'{\i}}guez-Torres} S.~A.,  {Klypin} A.,  {Skibba}
  R.~A.,  {McBridƒe} C.~K.,  {Eisenstein} D.~J.,  {Schlegel} D.~J.,  {Nuza}
  S.~E.,    {Chuang} C.-H. e.~a.,  2015, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Fosalba}, {Crocce}, {Gazta{\~n}aga} \&
  {Castander}}{{Fosalba} et~al.}{2015}]{mice1}
{Fosalba} P.,  {Crocce} M.,  {Gazta{\~n}aga} E.,    {Castander} F.~J.,  2015,
  \mnras, 448, 2987

\bibitem[\protect\citeauthoryear{{Fosalba}, {Gazta{\~n}aga}, {Castander} \&
  {Crocce}}{{Fosalba} et~al.}{2015}]{mice3}
{Fosalba} P.,  {Gazta{\~n}aga} E.,  {Castander} F.~J.,    {Crocce} M.,  2015,
  \mnras, 447, 1319

\bibitem[\protect\citeauthoryear{{Fosalba}, {Gazta{\~n}aga}, {Castander} \&
  {Manera}}{{Fosalba} et~al.}{2008}]{mice0}
{Fosalba} P.,  {Gazta{\~n}aga} E.,  {Castander} F.~J.,    {Manera} M.,  2008,
  \mnras, 391, 435

\bibitem[\protect\citeauthoryear{{Friedrich} \& {Eifler}}{{Friedrich} \&
  {Eifler}}{2017}]{cov5}
{Friedrich} O.,  {Eifler} T.,  2017, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Guo}, {Zehavi} \& {Zheng}}{{Guo}
  et~al.}{2012}]{HOD_4}
{Guo} H.,  {Zehavi} I.,    {Zheng} Z.,  2012, \apj, 756, 127

\bibitem[\protect\citeauthoryear{{Guo}, {Zheng}, {Behroozi}, {Zehavi},
  {Chuang}, {Comparat}, {Favole}, {Gottloeber}, {Klypin}, {Prada},
  {Rodr{\'{\i}}guez-Torres}, {Weinberg} \& {Yepes}}{{Guo}
  et~al.}{2016}]{HOD_vs_HAM}
{Guo} H.,  {Zheng} Z.,  {Behroozi} P.~S.,  {Zehavi} I.,  {Chuang} C.-H.,
  {Comparat} J.,  {Favole} G.,  {Gottloeber} S.,  {Klypin} A.,  {Prada} F.,
  {Rodr{\'{\i}}guez-Torres} S.~A.,  {Weinberg} D.~H.,    {Yepes} G.,  2016,
  \mnras

\bibitem[\protect\citeauthoryear{{Hoyle}, {Gruen}, {Bernstein}, {Rau}, {De
  Vicente}, {Hartley}, {Gaztanaga}, {DeRose}, {Troxel}, {Davis}, {Alarcon},
  {MacCrann}, {Prat}, {S{\'a}nchez}, {Sheldon} \& et al.}{{Hoyle}
  et~al.}{2017}]{photoz}
{Hoyle} B.,  {Gruen} D.,  {Bernstein} G.~M.,  {Rau} M.~M.,  {De Vicente} J.,
  {Hartley} W.~G.,  {Gaztanaga} E.,  {DeRose} J.,  {Troxel} M.~A.,  {Davis} C.,
   {Alarcon} A.,  {MacCrann} N.,  {Prat} J.,  {S{\'a}nchez} C.,  {Sheldon} E.,
    et al. 2017, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Jing}, {Mo} \& {B{\"o}rner}}{{Jing}
  et~al.}{1998}]{HOD_0}
{Jing} Y.~P.,  {Mo} H.~J.,    {B{\"o}rner} G.,  1998, \apj, 494, 1

\bibitem[\protect\citeauthoryear{{Kaiser}}{{Kaiser}}{1984}]{peak_split}
{Kaiser} N.,  1984, \apjl, 284, L9

\bibitem[\protect\citeauthoryear{{Kaiser}}{{Kaiser}}{1987}]{Kaiser}
{Kaiser} N.,  1987, \mnras, 227, 1

\bibitem[\protect\citeauthoryear{{Klypin}, {Yepes}, {Gottl{\"o}ber}, {Prada} \&
  {He{\ss}}}{{Klypin} et~al.}{2016}]{concentration}
{Klypin} A.,  {Yepes} G.,  {Gottl{\"o}ber} S.,  {Prada} F.,    {He{\ss}} S.,
  2016, \mnras, 457, 4340

\bibitem[\protect\citeauthoryear{{Krokon} \& et al.}{{Krokon} \&
  et~al.}{prep}]{Cls}
{Krokon} N.~.,  et al. "{in prep.}"

\bibitem[\protect\citeauthoryear{{Landy} \& {Szalay}}{{Landy} \&
  {Szalay}}{1993}]{LS}
{Landy} S.~D.,  {Szalay} A.~S.,  1993, \apj, 412, 64

\bibitem[\protect\citeauthoryear{{Monaco}}{{Monaco}}{2016}]{monaco}
{Monaco} P.,  2016, Galaxies, 4, 53

\bibitem[\protect\citeauthoryear{{Moutarde}, {Alimi}, {Bouchet}, {Pellat} \&
  {Ramani}}{{Moutarde} et~al.}{1991}]{2lpt_0}
{Moutarde} F.,  {Alimi} J.-M.,  {Bouchet} F.~R.,  {Pellat} R.,    {Ramani} A.,
  1991, \apj, 382, 377

\bibitem[\protect\citeauthoryear{{Murray}, {Power} \& {Robotham}}{{Murray}
  et~al.}{2013}]{hmfcalc}
{Murray} S.~G.,  {Power} C.,    {Robotham} A.~S.~G.,  2013, Astronomy and
  Computing, 3, 23

\bibitem[\protect\citeauthoryear{{Navarro}, {Frenk} \& {White}}{{Navarro}
  et~al.}{1996}]{NFW}
{Navarro} J.~F.,  {Frenk} C.~S.,    {White} S.~D.~M.,  1996, \apj, 462, 563

\bibitem[\protect\citeauthoryear{{Nuza} et al.}{{Nuza}
  et~al.}{2013}]{HAM_4}
 {Nuza}, S.~E. and {S{\'a}nchez}, A.~G. and {Prada}, F. and {Klypin}, A. and 
	{Schlegel}, D.~J. and {Gottl{\"o}ber}, S. and {Montero-Dorta}, A.~D. and 
	{Manera}, M. and {McBride}, C.~K. and {Ross}, A.~J. and {Angulo}, et al.,
	2013, \mnras, 432, 743

\bibitem[\protect\citeauthoryear{{Peacock} \& {Smith}}{{Peacock} \&
  {Smith}}{2000}]{HOD_1}
{Peacock} J.~A.,  {Smith} R.~E.,  2000, \mnras, 318, 1144

\bibitem[\protect\citeauthoryear{{Peebles} \& {Yu}}{{Peebles} \&
  {Yu}}{1970}]{thBAO1}
{Peebles} P.~J.~E.,  {Yu} J.~T.,  1970, \apj, 162, 815

\bibitem[\protect\citeauthoryear{{Pope} \& {Szapudi}}{{Pope} \&
  {Szapudi}}{2008}]{cov2}
{Pope} A.~C.,  {Szapudi} I.,  2008, \mnras, 389, 766

\bibitem[\protect\citeauthoryear{{Press} \& {Schechter}}{{Press} \&
  {Schechter}}{1974}]{PS}
{Press} W.~H.,  {Schechter} P.,  1974, \apj, 187, 425

\bibitem[\protect\citeauthoryear{{Rodr{\'{\i}}guez-Torres}, {Chuang}, {Prada},
  {Guo}, {Klypin}, {Behroozi}, {Hahn}, {Comparat}, {Yepes}, {Montero-Dorta},
  {Brownstein}, {Maraston} \& {McBride}}{{Rodr{\'{\i}}guez-Torres}
  et~al.}{2015}]{HOD_sergio}
{Rodr{\'{\i}}guez-Torres} S.~A.,  {Chuang} C.-H.,  {Prada} F.,  {Guo} H.,
  {Klypin} A.,  {Behroozi} P.,  {Hahn} C.~H.,  {Comparat} J.,  {Yepes} G.,
  {Montero-Dorta} A.~D.,  {Brownstein} J.~R.,  {Maraston} C.,    {McBride}
  C.~K. e.~a.,  2015, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Ross}, {Banik}, {Avila}, {Percival},
  {Dodelson}, {Garcia-Bellido}, {Crocce}, {Elvin-Poole}, {Giannantonio} \&
  {Sevilla-Noarbe}}{{Ross} et~al.}{2017}]{3DBAO}
{Ross} A.~J.,  {Banik} N.,  {Avila} S.,  {Percival} W.~J.,  {Dodelson} S.,
  {Garcia-Bellido} J.,  {Crocce} M.,  {Elvin-Poole} J.,  {Giannantonio} T.,
  {Sevilla-Noarbe} I.,  2017, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Ross}, {Beutler}, {Chuang},
  {Pellejero-Ibanez}, {Seo}, {Vargas-Maga{\~n}a}, {Cuesta}, {Percival},
  {Burden}, {S{\'a}nchez}, {Grieb}, {Reid}, {Brownstein} \& {Dawson}}{{Ross}
  et~al.}{2017}]{BAO5}
{Ross} A.~J.,  {Beutler} F.,  {Chuang} C.-H.,  {Pellejero-Ibanez} M.,  {Seo}
  H.-J.,  {Vargas-Maga{\~n}a} M.,  {Cuesta} A.~J.,  {Percival} W.~J.,  {Burden}
  A.,  {S{\'a}nchez} A.~G.,  {Grieb} J.~N.,  {Reid} B.,  {Brownstein} J.~R.,
  {Dawson} e.~a.,  2017, \mnras, 464, 1168

\bibitem[\protect\citeauthoryear{{Scoccimarro}}{{Scoccimarro}}{2000}]{cov4}
{Scoccimarro} R.,  2000, \apj, 544, 597

\bibitem[\protect\citeauthoryear{{Skibba} \& {Sheth}}{{Skibba} \&
  {Sheth}}{2009}]{Skibba2009}
{Skibba} R.~A.,  {Sheth} R.~K.,  2009, \mnras, 392, 1080

\bibitem[\protect\citeauthoryear{{Sunyaev} \& {Zeldovich}}{{Sunyaev} \&
  {Zeldovich}}{1970}]{thBAO2}
{Sunyaev} R.~A.,  {Zeldovich} Y.~B.,  1970, \apss, 7, 3

\bibitem[\protect\citeauthoryear{{Taylor} \& {Joachimi}}{{Taylor} \&
  {Joachimi}}{2014}]{cov3}
{Taylor} A.,  {Joachimi} B.,  2014, \mnras, 442, 2728

\bibitem[\protect\citeauthoryear{Trujillo-Gomez et al.}{2011}]{HAM_3}
{Trujillo-Gomez}, S. and {Klypin}, A. and {Primack}, J. and 
	{Romanowsky}, A.~J., 2011, \apj, 742, 16T


\bibitem[\protect\citeauthoryear{{Watson}, {Iliev}, {D'Aloisio}, {Knebe},
  {Shapiro} \& {Yepes}}{{Watson} et~al.}{2013}]{watson}
{Watson} W.~A.,  {Iliev} I.~T.,  {D'Aloisio} A.,  {Knebe} A.,  {Shapiro} P.~R.,
     {Yepes} G.,  2013, \mnras, 433, 1230

\bibitem[\protect\citeauthoryear{{Zehavi}, {Zheng}, {Weinberg}, {Blanton},
  {Bahcall}, {Berlind}, {Brinkmann}, {Frieman}, {Gunn}, {Lupton}, {Nichol},
  {Percival}, {Schneider}, {Skibba}, {Strauss}, {Tegmark} \& {York}}{{Zehavi}
  et~al.}{2011}]{HOD_zehavi}
{Zehavi} I.,  {Zheng} Z.,  {Weinberg} D.~H.,  {Blanton} M.~R.,  {Bahcall}
  N.~A.,  {Berlind} A.~A.,  {Brinkmann} J.,  {Frieman} J.~A.,  {Gunn} J.~E.,
  {Lupton} R.~H.,  {Nichol} R.~C.,  {Percival} W.~J.,  {Schneider} D.~P.,
  {Skibba} R.~A.,  {Strauss} M.~A.,  {Tegmark} M.,    {York} D.~G.,  2011,
  \apj, 736, 59

\bibitem[\protect\citeauthoryear{{Zel'dovich}}{{Zel'dovich}}{1970}]{ZA}
{Zel'dovich} Y.~B.,  1970, \aap, 5, 84

\bibitem[\protect\citeauthoryear{{Zheng}, {Berlind}, {Weinberg}, {Benson},
  {Baugh}, {Cole}, {Dav{\'e}}, {Frenk}, {Katz} \& {Lacey}}{{Zheng}
  et~al.}{2005}]{HOD_3}
{Zheng} Z.,  {Berlind} A.~A.,  {Weinberg} D.~H.,  {Benson} A.~J.,  {Baugh}
  C.~M.,  {Cole} S.,  {Dav{\'e}} R.,  {Frenk} C.~S.,  {Katz} N.,    {Lacey}
  C.~G.,  2005, \apj, 633, 791

